Powerful ionized gas outflows in the interacting radio galaxy 4C +29.30

We investigate the ionized gas excitation and kinematics in the inner $4.3 \times 6.2$ kpc$^{2}$ of the merger radio galaxy 4C +29.30. Using optical integral field spectroscopy with the Gemini North Telescope, we present flux distributions, line-ratio maps, peak velocities and velocity dispersion maps as well as channel maps with a spatial resolution of $\approx 955$ pc. We observe high blueshifts of up to $\sim -650$ km s$^{-1}$, in a region $\sim 1''$ south of the nucleus (the southern knot, SK), which also presents high velocity dispersions ($\sim 250$ km s$^{-1}$), which we attribute to an outflow. A possible redshifted counterpart is observed north from the nucleus (the northern knot, NK). We propose that these regions correspond to a bipolar outflow possibly due to the interaction of the radio jet with the ambient gas. We estimate a total ionized gas mass outflow rate of $\dot{M}_{out} = 25.4 \substack{+11.5 \\ -7.5}$ M$_\odot$ yr$^{-1}$ with a kinetic power of $\dot{E} = 8.1 \substack{+10.7 \\ -4.0} \times 10^{42}$ erg s$^{-1}$, which represents $5.8 \substack{+7.6 \\ -2.9} \%$ of the AGN bolometric luminosity. These values are higher than usually observed in nearby active galaxies with the same bolometric luminosities and could imply a significant impact of the outflows in the evolution of the host galaxy. The excitation is higher in the NK (that correlates with extended X-ray emission, indicating the presence of hotter gas) than in the SK, supporting a scenario in which an obscuring dust lane is blocking part of the AGN radiation to reach the southern region of the galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
